Accelerated solution of Helmholtz equation with Iterative Krylov Methods on GPU

This paper gives an analysis and an evaluation of linear algebra operations on Graphics Processing Unit (GPU) with complex number arithmetics with double precision. Knowing the performance of these operations, iterative Krylov methods are considered to solve the acoustic problem efficiently. Numerical experiments carried out on a set of acoustic matrices arising from the modelisation of acoustic phenomena within a cylinder and a car compartment are exposed, exhibiting the performance, robustness and efficiency of our algorithms, with a ratio up to 27x for dot product, 10x for sparse matrix-vector product and solvers in complex double precision arithmetics.

==> data/size_data.txt <==
size:

CAR3DFEM-GALERKIN-mat-0.mm 7935 7935 108181
CAR3DFEM-GALERKIN-mat-1.mm 57131 57131 1113177
CAR3DFEM-GALERKIN-mat-2.mm 431955 431955 9934993
CAR3DFEM-GALERKIN-mat-3.mm 3355811 3355811 83674881
carHexOnlyFixed-GALERKIN-mat-0.mm 294 294 1010
carHexOnlyFixed-GALERKIN-mat-1.mm 1727 1727 16393
carHexOnlyFixed-GALERKIN-mat-2.mm 11637 11637 188455
carHexOnlyFixed-GALERKIN-mat-3.mm 85001 85001 1781707
carHexOnlyFixed-GALERKIN-mat-4.mm 648849 648849 15444211
legacyCavity-GALERKIN-mat-0.mm 8439 8439 143889
legacyCavity-GALERKIN-mat-1.mm 62357 62357 1351521
legacyCavity-GALERKIN-mat-2.mm 479169 479169 11616477
meshFig3-GALERKIN-mat-0.mm 2717 2717 30969
meshFig3-GALERKIN-mat-1.mm 19041 19041 343677
meshFig3-GALERKIN-mat-2.mm 142049 142049 3151773


for file in `ls *-mat*`; do
  info=`head -2 $file | tail -1 | cut -d" " -f1`
  #echo "$file $info"
  echo "$info"
done


==> data/size_data_put.txt <==
#!/bin/bash

tab_size=(
294
1727
2717
7935
8439
11637
19041
57131
62357
85001
142049
431955
479169
648849
3355811
10000
100000
500000
1000000
2000000
5000000
7000000
8000000
9000000
10000000
12000000
13000000
14000000
15000000
);

all_size="";
for s in `echo ${tab_size[*]}`; do
  all_size=" -s $s";
done

tab_operation=(w e a  n p x d i);

tab_operation_name=(
   -w,  --test-ewproduct-out
     Run ewproduct (out) tests

   -e,  --test-ewproduct-update
     Run ewproduct (update) tests

   -a,  --test-scal-out
     Run scal (out) tests

   -c,  --test-scal-update
     Run scal (update) tests

   -n,  --test-norm2
     Run norm2 tests

   -p,  --test-axpby
     Run (s)axpby tests

   -x,  --test-axpy
     Run (s)axpy tests

   -d,  --test-dot
     Run dot product tests

   -i,  --test-assign
     Run assign tests
);


./PerfBlap1 -y Cpu -z 1 -w -t cdouble -o ew_product.csv -s 100000 -l 1000 -u ms
./PerfBlap1 -y Cpu -z 1 -w -t cdouble -o ew_product.csv -s 100000 -l 1000 -u


==> data/tikz/all_data_plot.txt <==
# {Speed-up of Audi3D
size,[nb_iter,t_cpu,t_gpu,s-up]*bicgtab_bcgstabl_tfqmr 
1727,21,0.01,0.030,0.33,6,0.03,0.110,0.27 ,24,0.02,0.040,0.50 
11637,53, 0.24,0.106,2.26,12,0.52,0.286,1.82,52,0.27,0.113,2.40 
85001,94, 4.01,0.703,5.71,31,12.47,2.162,5.77,99, 4.71,0.755,6.24 
648849,183,85.70,9.209,9.31,70,266.26,30.100,8.85,214, 102.17,10.786,9.47 

# {Speed-up of Twingo3D}
size,[nb_iter,t_cpu,t_gpu,s-up]*bicgtab_bcgstabl_tfqmr
8439,563,1.85,1.008,1.84,1000,31.2,20.970,1.49,366,1.34,0.626,2.14 
62357,1000,29.45,5.730,5.14,1000,273.81,54.630,5.01,954,30.4,5.438,5.59 
479169,1000,295.66,37.670,7.85,1000,2559.67,324.500,7.89,1000,318.93,38.090,8.37 


{Speed-up of Cylinder3D}
size,[nb_iter,t_cpu,t_gpu,s-up]*bicgtab_bcgstabl_tfqmr
2717,49,0.040,0.060,0.67,10,0.090,0.182,0.50,85,0.090,0.106,0.85 
19041,86,0.680,0.216,3.15,19,1.450,0.521,2.79,196,2.050,0.482,4.25 
142049,162,12.290,1.886,6.52,71,47.670,7.460,6.39,282,23.870,3.302,7.23 



==> data/tikz/z_assign.txt <==
#assign
#size,time_cpu,Gflops/s_cpu,time_gpu#0,Gflops/s_gpu#0,time_gpu#1,Gflops/s_gpu#1,ratio_gpu#0,ratio_gpu#1
100000,0.104,0.958,0.068,1.466,0.071,1.409,1.53,1.47
142049,0.148,0.957,0.078,1.824,0.076,1.871,1.91,1.95
431955,0.541,0.799,0.138,3.136,0.132,3.266,3.92,4.09
479169,0.725,0.661,0.131,3.656,0.135,3.541,5.53,5.36
500000,0.746,0.670,0.134,3.745,0.139,3.600,5.59,5.37
648849,1.099,0.590,0.160,4.062,0.198,3.270,6.88,5.54
1000000,2.041,0.490,0.215,4.650,0.256,3.910,9.49,7.98
2000000,4.000,0.500,0.407,4.920,0.459,4.360,9.84,8.72
3355811,6.667,0.503,0.629,5.336,0.690,4.866,10.60,9.67
5000000,10.000,0.500,0.870,5.750,1.075,4.650,11.50,9.30
7000000,14.286,0.490,1.316,5.320,1.370,5.110,10.86,10.43
8000000,15.714,0.509,1.613,4.960,1.563,5.120,9.74,10.06
9000000,18.333,0.491,1.786,5.040,1.695,5.310,10.27,10.82
10000000,20.000,0.500,1.754,5.700,1.923,5.200,11.40,10.40
12000000,25.000,0.480,2.083,5.760,2.273,5.280,12.00,11.00
13000000,25.000,0.520,2.564,5.070,2.564,5.070,9.75,9.75
14000000,27.500,0.509,2.632,5.320,2.857,4.900,10.45,9.63
15000000,27.500,0.545,2.564,5.850,3.030,4.950,10.73,9.08


==> data/tikz/z_dot.txt <==
#dot
#size,time,GFlops/s,time,GFlops/s,time,GFlops/s,,
100000,0.877,0.912,0.121,6.632,0.124,6.432,7.27,7.05
142049,1.163,0.977,0.140,8.125,0.143,7.932,8.31,8.12
431955,3.704,0.933,0.229,15.067,0.238,14.548,16.15,15.59
479169,4.167,0.920,0.254,15.103,0.277,13.838,16.42,15.04
500000,4.545,0.880,0.272,14.680,0.287,13.920,16.68,15.82
648849,5.556,0.934,0.328,15.832,0.326,15.936,16.94,17.06
1000000,9.091,0.880,0.420,19.040,0.435,18.400,21.64,20.91
2000000,16.667,0.960,0.833,19.200,0.763,20.960,20.00,21.83
3355811,30.000,0.895,1.351,19.866,1.282,20.940,22.20,23.40
5000000,43.333,0.923,1.786,22.400,1.724,23.200,24.27,25.13
7000000,60.000,0.933,2.381,23.520,2.703,20.720,25.20,22.20
8000000,70.000,0.914,2.703,23.680,2.857,22.400,25.90,24.50
9000000,80.000,0.900,3.226,22.320,3.226,22.320,24.80,24.80
10000000,90.000,0.889,3.448,23.200,3.571,22.400,26.10,25.20
12000000,100.000,0.960,4.348,22.080,4.348,22.080,23.00,23.00
13000000,120.000,0.867,4.545,22.880,4.762,21.840,26.40,25.20
14000000,130.000,0.862,4.762,23.520,4.545,24.640,27.30,28.60
15000000,130.000,0.923,5.263,22.800,5.556,21.600,24.70,23.40


==> data/tikz/z_ewproduct.txt <==
#ewproduct_update
#size,time,GFlops/s,time,GFlops/s,time,GFlops/s,,
100000,1.370,0.438,0.092,6.534,0.090,6.660,14.92,15.21
142049,1.754,0.486,0.107,7.977,0.105,8.097,16.42,16.67
431955,5.556,0.467,0.192,13.529,0.217,11.948,29.00,25.61
479169,6.250,0.460,0.225,12.765,0.235,12.219,27.75,26.56
500000,6.250,0.480,0.214,14.040,0.224,13.380,29.25,27.88
648849,8.333,0.467,0.285,13.665,0.287,13.548,29.25,29.00
1000000,13.750,0.436,0.375,16.020,0.418,14.340,36.71,32.86
2000000,25.000,0.480,0.725,16.560,0.847,14.160,34.50,29.50
3355811,43.333,0.465,1.220,16.511,1.299,15.504,35.53,33.37
5000000,65.000,0.462,1.887,15.900,1.852,16.200,34.45,35.10
7000000,90.000,0.467,2.564,16.380,2.632,15.960,35.10,34.20
8000000,100.000,0.480,3.125,15.360,3.125,15.360,32.00,32.00
9000000,120.000,0.450,3.030,17.820,3.333,16.200,39.60,36.00
10000000,130.000,0.462,3.448,17.400,3.704,16.200,37.70,35.10
12000000,160.000,0.450,4.167,17.280,4.545,15.840,38.40,35.20
13000000,170.000,0.459,4.545,17.160,4.762,16.380,37.40,35.70
14000000,180.000,0.467,4.762,17.640,5.000,16.800,37.80,36.00
15000000,190.000,0.474,5.000,18.000,5.263,17.100,38.00,36.10


==> data/tikz/z_norm2.txt <==
#norm2
#size,time,GFlops/s,time,GFlops/s,time,GFlops/s,,
100000,1.724,0.290,0.130,3.850,0.126,3.970,13.28,13.69
142049,2.500,0.284,0.134,5.313,0.132,5.384,18.70,18.95
431955,7.143,0.302,0.238,9.093,0.216,10.000,30.07,33.07
479169,7.692,0.311,0.242,9.919,0.223,10.733,31.85,34.46
500000,7.692,0.325,0.251,9.975,0.228,10.950,30.69,33.69
648849,11.111,0.292,0.308,10.544,0.256,12.653,36.11,43.33
1000000,16.667,0.300,0.429,11.650,0.356,14.050,38.83,46.83
2000000,33.333,0.300,0.730,13.700,0.568,17.600,45.67,58.67
3355811,60.000,0.280,1.163,14.430,0.971,17.282,51.60,61.80
5000000,85.000,0.294,1.695,14.750,1.449,17.250,50.15,58.65
7000000,130.000,0.269,2.439,14.350,1.818,19.250,53.30,71.50
8000000,140.000,0.286,2.778,14.400,2.128,18.800,50.40,65.80
9000000,150.000,0.300,3.125,14.400,2.273,19.800,48.00,66.00
10000000,170.000,0.294,3.448,14.500,2.778,18.000,49.30,61.20
12000000,180.000,0.333,4.000,15.000,3.030,19.800,45.00,59.40
13000000,220.000,0.295,4.348,14.950,3.448,18.850,50.60,63.80
14000000,230.000,0.304,5.000,14.000,3.704,18.900,46.00,62.10
15000000,260.000,0.288,5.000,15.000,4.000,18.750,52.00,65.00


==> data/tikz/z_saxpy.txt <==
#saxpy
#size,time,GFlops/s,time,GFlops/s,time,GFlops/s,,
100000,0.826,0.968,0.085,9.456,0.087,9.184,9.77,9.49
142049,1.163,0.977,0.106,10.671,0.102,11.114,10.92,11.37
431955,3.704,0.933,0.198,17.486,0.209,16.553,18.74,17.74
479169,4.167,0.920,0.223,17.212,0.217,17.633,18.71,19.17
500000,4.167,0.960,0.229,17.480,0.233,17.160,18.21,17.88
648849,5.556,0.934,0.259,20.036,0.266,19.517,21.44,20.89
1000000,8.333,0.960,0.418,19.120,0.383,20.880,19.92,21.75
2000000,16.667,0.960,0.690,23.200,0.813,19.680,24.17,20.50
3355811,27.500,0.976,1.124,23.893,1.282,20.940,24.48,21.45
5000000,43.333,0.923,1.724,23.200,1.887,21.200,25.13,22.97
7000000,60.000,0.933,2.381,23.520,2.632,21.280,25.20,22.80
8000000,65.000,0.985,2.703,23.680,2.857,22.400,24.05,22.75
9000000,75.000,0.960,3.030,23.760,3.333,21.600,24.75,22.50
10000000,85.000,0.941,3.226,24.800,3.704,21.600,26.35,22.95
12000000,110.000,0.873,4.167,23.040,4.545,21.120,26.40,24.20
13000000,100.000,1.040,4.348,23.920,4.762,21.840,23.00,21.00
14000000,120.000,0.933,4.762,23.520,5.263,21.280,25.20,22.80
15000000,130.000,0.923,5.000,24.000,5.556,21.600,26.00,23.40


==> data/tikz/z_scal.txt <==
#scal_update
#size,time,GFlops/s,time,GFlops/s,time,GFlops/s,,
100000,0.806,0.744,0.070,8.598,0.073,8.256,11.56,11.10
142049,1.163,0.733,0.084,10.108,0.088,9.733,13.79,13.28
431955,3.571,0.726,0.140,18.557,0.153,16.924,25.57,23.32
479169,4.167,0.690,0.155,18.573,0.176,16.301,26.92,23.63
500000,4.167,0.720,0.154,19.500,0.175,17.160,27.08,23.83
648849,5.556,0.701,0.200,19.465,0.212,18.336,27.78,26.17
1000000,8.333,0.720,0.290,20.700,0.299,20.040,28.75,27.83
2000000,15.714,0.764,0.461,26.040,0.532,22.560,34.10,29.54
3355811,27.500,0.732,0.730,27.585,0.855,23.558,37.68,32.18
5000000,40.000,0.750,1.064,28.200,1.250,24.000,37.60,32.00
7000000,55.000,0.764,1.639,25.620,1.754,23.940,33.55,31.35
8000000,65.000,0.738,1.754,27.360,2.222,21.600,37.05,29.25
9000000,80.000,0.675,1.923,28.080,2.326,23.220,41.60,34.40
10000000,85.000,0.706,2.381,25.200,2.564,23.400,35.70,33.15
12000000,100.000,0.720,2.632,27.360,3.125,23.040,38.00,32.00
13000000,110.000,0.709,2.778,28.080,3.571,21.840,39.60,30.80
14000000,120.000,0.700,2.941,28.560,3.571,23.520,40.80,33.60
15000000,120.000,0.750,3.125,28.800,3.704,24.300,38.40,32.40


==> data/tikz/z_solve_audi3D.txt <==
# {Speed-up of Audi3D
size,[nb_iter,t_cpu,t_gpu,s-up]*bicgtab_bcgstabl_tfqmr 
1727,21,0.01,0.030,0.33,6,0.03,0.110,0.27 ,24,0.02,0.040,0.50 
11637,53, 0.24,0.106,2.26,12,0.52,0.286,1.82,52,0.27,0.113,2.40 
85001,94, 4.01,0.703,5.71,31,12.47,2.162,5.77,99, 4.71,0.755,6.24 
648849,183,85.70,9.209,9.31,70,266.26,30.100,8.85,214, 102.17,10.786,9.47


==> data/tikz/z_solve_cylinder3D.txt <==
# {Speed-up of Twingo3D}
size,[nb_iter,t_cpu,t_gpu,s-up]*bicgtab_bcgstabl_tfqmr
8439,563,1.85,1.008,1.84,1000,31.2,20.970,1.49,366,1.34,0.626,2.14 
62357,1000,29.45,5.730,5.14,1000,273.81,54.630,5.01,954,30.4,5.438,5.59 
479169,1000,295.66,37.670,7.85,1000,2559.67,324.500,7.89,1000,318.93,38.090,8.37


==> data/tikz/z_solve_twingo3D.txt <==
#{Speed-up of Cylinder3D}
size,[nb_iter,t_cpu,t_gpu,s-up]*bicgtab_bcgstabl_tfqmr
2717,49,0.040,0.060,0.67,10,0.090,0.182,0.50,85,0.090,0.106,0.85 
19041,86,0.680,0.216,3.15,19,1.450,0.521,2.79,196,2.050,0.482,4.25 
142049,162,12.290,1.886,6.52,71,47.670,7.460,6.39,282,23.870,3.302,7.23 



==> data/tikz/z_spmv_audi3D.txt <==
#Audi3D
#size,time_cpu,Gflops/s_cpu,time_gpu#0,Gflops/s_gpu#0,time_gpu#1,Gflops/s_gpu#1,ratio_gpu#0,ratio_gpu#1
1010,0.01,0.61,0.07,0.12,0.06,0.13,0.19,0.21
1727,0.20,0.67,0.11,1.23,0.12,1.07,1.84,1.60
11637,2.22,0.68,0.37,4.03,0.42,3.56,5.93,5.24
85001,20.00,0.71,2.22,6.41,3.03,4.70,9.00,6.60
648849,180.00,0.69,18.33,6.74,24.00,5.15,9.82,7.50


==> data/tikz/z_spmv_cylinder3D.txt <==
#Cylinder3D
#size,time_cpu,Gflops/s_cpu,time_gpu#0,Gflops/s_gpu#0,time_gpu#1,Gflops/s_gpu#1,ratio_gpu#0,ratio_gpu#1
2717,0.37,0.67,0.13,1.90,0.15,1.67,2.84,2.51
19041,3.70,0.74,0.53,5.20,0.69,3.96,7.00,5.33
142049,36.67,0.69,4.00,6.30,5.26,4.79,9.17,6.97


==> data/tikz/z_spmv_twingo3D.txt <==
#Twingo3D
#size,time_cpu,Gflops/s_cpu,time_gpu#0,Gflops/s_gpu#0,time_gpu#1,Gflops/s_gpu#1,ratio_gpu#0,ratio_gpu#1
8439,1.67,0.69,0.28,4.06,0.33,3.45,5.88,5.00
62357,15.71,0.69,1.79,6.05,2.44,4.43,8.80,6.44
479169,140.00,0.66,14.29,6.51,16.67,5.58,9.80,8.40

